Multiple access for near-field communications: SDMA or LDMA?

Spatial division multiple access (SDMA) is essential to improve the spectrum efficiency for multi-user multiple-input multiple-output (MIMO) communications. The classical SDMA for massive MIMO with hybrid precoding heavily relies on the angular orthogonality in the far field to distinguish multiple users at different angles, which fails to fully exploit spatial resources in the distance domain. With the dramatically increasing number of antennas, the extremely large-scale antenna array (ELAA) introduces additional resolution in the distance domain in the near field. In this paper, we propose the concept of location division multiple access (LDMA) to provide a new possibility to enhance spectrum efficiency compared with classical SDMA. The key idea is to exploit extra spatial resources in the distance domain to serve different users at different locations (determined by angles and distances) in the near field. Specifically, the asymptotic orthogonality of near-field beam focusing vectors in the distance domain is proved, which reveals that near-field beam focusing is able to focus signals on specific locations with limited leakage energy at other locations. This special property could be leveraged in hybrid precoding to mitigate inter-user interferences for spectrum efficiency enhancement. Moreover, we provide the spherical-domain codebook design method for LDMA communications with the uniform planar array, which provides the sampling method in the distance domain. Additionally, performance analysis of LDMA is provided to reveal that the asymptotic optimal spectrum efficiency could be achieved with the increasing number of antennas. Finally, simulation results verify the superiority of the proposed LDMA over SDMA in different scenarios.

==> Readme.txt <==
Items 1-8:
1. PDF file for each paper: please see "LDMA.pdf"
2. Latex (or .doc) file for each paper: please see "LDMA.tex"
3. Biographical sketches and author photos: We have added the biography at the end of the paper.
4. Conference presentation information: We have added the corresponding explanations in the first page, shown as "The conference version of this paper has been accepted by IEEE ICC’23, Rome, Italy, May 2023."
5. Abstract: please see "LDMA.tex"
6. Keywords: please see "LDMA.tex"
7. A complete list of authors: please see "LDMA.tex"
8. IEEE Transmittal Sheet: please see "IEEE Transmittal Sheet.docxs". Since we do not know exactly the dates, we have left it blank in the file.

Thank you for your wonderful work!
